Learning to Advertise for Organic Traffic Maximization in E-Commerce Product Feeds

Most e-commerce product feeds provide blended results of advertised products and recommended products to consumers. The underlying advertising and recommendation platforms share similar if not exactly the same set of candidate products. Consumers' behaviors on the advertised results constitute part of the recommendation model's training data and therefore can influence the recommended results. We refer to this process as Leverage. Considering this mechanism, we propose a novel perspective that advertisers can strategically bid through the advertising platform to optimize their recommended organic traffic. By analyzing the real-world data, we first explain the principles of Leverage mechanism, i.e., the dynamic models of Leverage. Then we introduce a novel Leverage optimization problem and formulate it with a Markov Decision Process. To deal with the sample complexity challenge in model-free reinforcement learning, we propose a novel Hybrid Training Leverage Bidding (HTLB) algorithm which combines the real-world samples and the emulator-generated samples to boost the learning speed and stability. Our offline experiments as well as the results from the online deployment demonstrate the superior performance of our approach.

==> CMakeCache.txt <==
# This is the CMakeCache file.
# For build in directory: /Users/chendagui/ResearchPaper/cikm-paper/build
# It was generated by CMake: /usr/local/Cellar/cmake/3.14.5/bin/cmake
# You can edit this file to change values found and used by cmake.
# If you do not want to change any of the values, simply exit the editor.
# If you do want to change a value, simply edit, save, and exit the editor.
# The syntax for the file is as follows:
# KEY:TYPE=VALUE
# KEY is the name of a variable in the cache.
# TYPE is a hint to GUIs for the type of VALUE, DO NOT EDIT TYPE!.
# VALUE is the current value for the KEY.

########################
# EXTERNAL cache entries
########################

//Path to a program.
BASH:FILEPATH=/bin/bash

//Path to a program.
BIBER_COMPILER:FILEPATH=/Library/TeX/texbin/biber

//Flags passed to biber.
BIBER_COMPILER_FLAGS:STRING=

//Path to a program.
BIBTEX_COMPILER:FILEPATH=/Library/TeX/texbin/bibtex

//Flags passed to bibtex.
BIBTEX_COMPILER_FLAGS:STRING=

//Enable/Disable color output during build.
CMAKE_COLOR_MAKEFILE:BOOL=ON

//Enable/Disable output of compile commands during generation.
CMAKE_EXPORT_COMPILE_COMMANDS:BOOL=OFF

//Path to a program.
CMAKE_INSTALL_NAME_TOOL:FILEPATH=/usr/bin/install_name_tool

//Install path prefix, prepended onto install directories.
CMAKE_INSTALL_PREFIX:PATH=/usr/local

//Path to a program.
CMAKE_MAKE_PROGRAM:FILEPATH=/usr/bin/make

//Build architectures for OSX
CMAKE_OSX_ARCHITECTURES:STRING=

//Minimum OS X version to target for deployment (at runtime); newer
// APIs weak linked. Set to empty string for default value.
CMAKE_OSX_DEPLOYMENT_TARGET:STRING=

//The product will be built against the headers and libraries located
// inside the indicated SDK.
CMAKE_OSX_SYSROOT:PATH=/Library/Developer/CommandLineTools/SDKs/MacOSX10.14.sdk

//Value Computed by CMake
CMAKE_PROJECT_DESCRIPTION:STATIC=

//Value Computed by CMake
CMAKE_PROJECT_HOMEPAGE_URL:STATIC=

//Value Computed by CMake
CMAKE_PROJECT_NAME:STATIC=KDD

//If set, runtime paths are not added when installing shared libraries,
// but are added when building.
CMAKE_SKIP_INSTALL_RPATH:BOOL=NO

//If set, runtime paths are not added when using shared libraries.
CMAKE_SKIP_RPATH:BOOL=NO

//If this value is on, makefiles will be generated without the
// .SILENT directive, and all commands will be echoed to the console
// during the make.  This is useful for debugging only. With Visual
// Studio IDE projects all commands are done without /nologo.
CMAKE_VERBOSE_MAKEFILE:BOOL=FALSE

//Path to a program.
CP:FILEPATH=/bin/cp

//Path to a program.
DVIPDF_CONVERTER:FILEPATH=/Library/TeX/texbin/dvipdfm

//Path to a program.
DVIPS_CONVERTER:FILEPATH=/Library/TeX/texbin/dvips

//Flags passed to dvips.
DVIPS_CONVERTER_FLAGS:STRING=-Ppdf -G0 -t letter

//Path to a program.
GZIP:FILEPATH=/usr/bin/gzip

//Path to a program.
HTLATEX_COMPILER:FILEPATH=/Library/TeX/texbin/htlatex

//Flags passed from htlatex to the LaTeX compiler.
HTLATEX_COMPILER_LATEX_FLAGS:STRING=-interaction=batchmode -file-line-error

//Options for the t4ht postprocessor.
HTLATEX_COMPILER_T4HT_POSTPROCESSOR_FLAGS:STRING=

//Options for the tex4ht.sty and *.4ht style files.
HTLATEX_COMPILER_TEX4HT_FLAGS:STRING=html

//Options for the text4ht postprocessor.
HTLATEX_COMPILER_TEX4HT_POSTPROCESSOR_FLAGS:STRING=

//The convert program that comes with ImageMagick (available at
// http://www.imagemagick.org).
IMAGEMAGICK_CONVERT:FILEPATH=/usr/local/bin/magick

//Value Computed by CMake
KDD_BINARY_DIR:STATIC=/Users/chendagui/ResearchPaper/cikm-paper/build

//Value Computed by CMake
KDD_SOURCE_DIR:STATIC=/Users/chendagui/ResearchPaper/cikm-paper

//Path to a program.
LATEX2HTML_CONVERTER:FILEPATH=LATEX2HTML_CONVERTER-NOTFOUND

//Path to a program.
LATEX_COMPILER:FILEPATH=/Library/TeX/texbin/latex

//Flags passed to latex.
LATEX_COMPILER_FLAGS:STRING=-interaction=batchmode -file-line-error

//Choose the default type of LaTeX build. Valid options are pdf,
// dvi, ps, safepdf, html
LATEX_DEFAULT_BUILD:STRING=pdf

//If non empty, specifies the location to place LaTeX output.
LATEX_OUTPUT_PATH:PATH=

//If on, the raster images will be converted to 1/6 the original
// size.  This is because papers usually require 600 dpi images
// whereas most monitors only require at most 96 dpi.  Thus, smaller
// images make smaller files for web distribution and can make
// it faster to read dvi files.
LATEX_SMALL_IMAGES:BOOL=OFF

//latex/pdflatex flags used to create synctex file.
LATEX_SYNCTEX_FLAGS:STRING=-synctex=1

//If on, have LaTeX generate a synctex file, which WYSIWYG editors
// can use to correlate output files like dvi and pdf with the
// lines of LaTeX source that generates them.  In addition to adding
// the LATEX_SYNCTEX_FLAGS to the command line, this option also
// adds build commands that "corrects" the resulting synctex file
// to point to the original LaTeX files rather than those generated
// by UseLATEX.cmake.
LATEX_USE_SYNCTEX:BOOL=OFF

//Path to a program.
LUALATEX_COMPILER:FILEPATH=/Library/TeX/texbin/lualatex

//Flags passed to makeglossaries.
MAKEGLOSSARIES_COMPILER_FLAGS:STRING=

//Path to a program.
MAKEINDEX_COMPILER:FILEPATH=/Library/TeX/texbin/makeindex

//Flags passed to makeindex.
MAKEINDEX_COMPILER_FLAGS:STRING=

//Flags passed to makenomenclature.
MAKENOMENCLATURE_COMPILER_FLAGS:STRING=

//Path to a program.
MV:FILEPATH=/bin/mv

//Path to a program.
PDFLATEX_COMPILER:FILEPATH=/Library/TeX/texbin/pdflatex

//Flags passed to pdflatex.
PDFLATEX_COMPILER_FLAGS:STRING=-interaction=batchmode -file-line-error

//Path to a program.
PDFTOPS_CONVERTER:FILEPATH=PDFTOPS_CONVERTER-NOTFOUND

//Flags passed to pdftops.
PDFTOPS_CONVERTER_FLAGS:STRING=

//Path to a program.
PS2PDF_CONVERTER:FILEPATH=/usr/local/bin/ps2pdf14

//Flags passed to ps2pdf.
PS2PDF_CONVERTER_FLAGS:STRING=-dMaxSubsetPct=100 -dCompatibilityLevel=1.3 -dSubsetFonts=true -dEmbedAllFonts=true -dAutoFilterColorImages=false -dAutoFilterGrayImages=false -dColorImageFilter=/FlateEncode -dGrayImageFilter=/FlateEncode -dMonoImageFilter=/FlateEncode

//Path to a program.
RM:FILEPATH=/bin/rm

//Path to a program.
TAR:FILEPATH=/usr/bin/tar

//Path to a program.
XELATEX_COMPILER:FILEPATH=/Library/TeX/texbin/xelatex

//Path to a program.
XINDY_COMPILER:FILEPATH=/Library/TeX/texbin/xindy


########################
# INTERNAL cache entries
########################

//ADVANCED property for variable: BASH
BASH-ADVANCED:INTERNAL=1
//ADVANCED property for variable: BIBER_COMPILER
BIBER_COMPILER-ADVANCED:INTERNAL=1
BIBER_COMPILER_ARGS:INTERNAL=
//ADVANCED property for variable: BIBER_COMPILER_FLAGS
BIBER_COMPILER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: BIBTEX_COMPILER
BIBTEX_COMPILER-ADVANCED:INTERNAL=1
BIBTEX_COMPILER_ARGS:INTERNAL=
//ADVANCED property for variable: BIBTEX_COMPILER_FLAGS
BIBTEX_COMPILER_FLAGS-ADVANCED:INTERNAL=1
//This is the directory where this CMakeCache.txt was created
CMAKE_CACHEFILE_DIR:INTERNAL=/Users/chendagui/ResearchPaper/cikm-paper/build
//Major version of cmake used to create the current loaded cache
CMAKE_CACHE_MAJOR_VERSION:INTERNAL=3
//Minor version of cmake used to create the current loaded cache
CMAKE_CACHE_MINOR_VERSION:INTERNAL=14
//Patch version of cmake used to create the current loaded cache
CMAKE_CACHE_PATCH_VERSION:INTERNAL=5
//ADVANCED property for variable: CMAKE_COLOR_MAKEFILE
CMAKE_COLOR_MAKEFILE-ADVANCED:INTERNAL=1
//Path to CMake executable.
CMAKE_COMMAND:INTERNAL=/usr/local/Cellar/cmake/3.14.5/bin/cmake
//Path to cpack program executable.
CMAKE_CPACK_COMMAND:INTERNAL=/usr/local/Cellar/cmake/3.14.5/bin/cpack
//Path to ctest program executable.
CMAKE_CTEST_COMMAND:INTERNAL=/usr/local/Cellar/cmake/3.14.5/bin/ctest
//Path to cache edit program executable.
CMAKE_EDIT_COMMAND:INTERNAL=/usr/local/Cellar/cmake/3.14.5/bin/ccmake
//ADVANCED property for variable: CMAKE_EXPORT_COMPILE_COMMANDS
CMAKE_EXPORT_COMPILE_COMMANDS-ADVANCED:INTERNAL=1
//Name of external makefile project generator.
CMAKE_EXTRA_GENERATOR:INTERNAL=
//Name of generator.
CMAKE_GENERATOR:INTERNAL=Unix Makefiles
//Generator instance identifier.
CMAKE_GENERATOR_INSTANCE:INTERNAL=
//Name of generator platform.
CMAKE_GENERATOR_PLATFORM:INTERNAL=
//Name of generator toolset.
CMAKE_GENERATOR_TOOLSET:INTERNAL=
//Source directory with the top level CMakeLists.txt file for this
// project
CMAKE_HOME_DIRECTORY:INTERNAL=/Users/chendagui/ResearchPaper/cikm-paper
//ADVANCED property for variable: CMAKE_INSTALL_NAME_TOOL
CMAKE_INSTALL_NAME_TOOL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MAKE_PROGRAM
CMAKE_MAKE_PROGRAM-ADVANCED:INTERNAL=1
//number of local generators
CMAKE_NUMBER_OF_MAKEFILES:INTERNAL=1
//Platform information initialized
CMAKE_PLATFORM_INFO_INITIALIZED:INTERNAL=1
//Path to CMake installation.
CMAKE_ROOT:INTERNAL=/usr/local/Cellar/cmake/3.14.5/share/cmake
//ADVANCED property for variable: CMAKE_SKIP_INSTALL_RPATH
CMAKE_SKIP_INSTALL_RPATH-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SKIP_RPATH
CMAKE_SKIP_RPATH-ADVANCED:INTERNAL=1
//uname command
CMAKE_UNAME:INTERNAL=/usr/bin/uname
//ADVANCED property for variable: CMAKE_VERBOSE_MAKEFILE
CMAKE_VERBOSE_MAKEFILE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CP
CP-ADVANCED:INTERNAL=1
//ADVANCED property for variable: DVIPDF_CONVERTER
DVIPDF_CONVERTER-ADVANCED:INTERNAL=1
//ADVANCED property for variable: DVIPS_CONVERTER
DVIPS_CONVERTER-ADVANCED:INTERNAL=1
DVIPS_CONVERTER_ARGS:INTERNAL=-Ppdf;-G0;-t;letter
//ADVANCED property for variable: DVIPS_CONVERTER_FLAGS
DVIPS_CONVERTER_FLAGS-ADVANCED:INTERNAL=1
//Details about finding LATEX
FIND_PACKAGE_MESSAGE_DETAILS_LATEX:INTERNAL=[/Library/TeX/texbin/latex][c ][v()]
//Details about finding UnixCommands
FIND_PACKAGE_MESSAGE_DETAILS_UnixCommands:INTERNAL=[/bin/bash][/bin/cp][/usr/bin/gzip][/bin/mv][/bin/rm][/usr/bin/tar][v()]
//ADVANCED property for variable: GZIP
GZIP-ADVANCED:INTERNAL=1
//ADVANCED property for variable: HTLATEX_COMPILER
HTLATEX_COMPILER-ADVANCED:INTERNAL=1
HTLATEX_COMPILER_ARGS:INTERNAL=-interaction=batchmode;-file-line-error
//ADVANCED property for variable: HTLATEX_COMPILER_LATEX_FLAGS
HTLATEX_COMPILER_LATEX_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: HTLATEX_COMPILER_T4HT_POSTPROCESSOR_FLAGS
HTLATEX_COMPILER_T4HT_POSTPROCESSOR_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: HTLATEX_COMPILER_TEX4HT_FLAGS
HTLATEX_COMPILER_TEX4HT_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: HTLATEX_COMPILER_TEX4HT_POSTPROCESSOR_FLAGS
HTLATEX_COMPILER_TEX4HT_POSTPROCESSOR_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: IMAGEMAGICK_CONVERT
IMAGEMAGICK_CONVERT-ADVANCED:INTERNAL=1
//ADVANCED property for variable: LATEX2HTML_CONVERTER
LATEX2HTML_CONVERTER-ADVANCED:INTERNAL=1
//ADVANCED property for variable: LATEX_COMPILER
LATEX_COMPILER-ADVANCED:INTERNAL=1
LATEX_COMPILER_ARGS:INTERNAL=-interaction=batchmode;-file-line-error
//ADVANCED property for variable: LATEX_COMPILER_FLAGS
LATEX_COMPILER_FLAGS-ADVANCED:INTERNAL=1
//STRINGS property for variable: LATEX_DEFAULT_BUILD
LATEX_DEFAULT_BUILD-STRINGS:INTERNAL=pdf;dvi;ps;safepdf;html
LATEX_DVI_IMAGE_EXTENSIONS:INTERNAL=.eps
LATEX_DVI_RASTER_IMAGE_EXTENSIONS:INTERNAL=
LATEX_DVI_VECTOR_IMAGE_EXTENSIONS:INTERNAL=.eps
LATEX_IMAGE_EXTENSIONS:INTERNAL=.eps;.pdf;.jpeg;.jpg;.png;.ai;.dot;.svg;.bmp;.bmp2;.bmp3;.dcm;.dcx;.ico;.gif;.pict;.ppm;.tif;.tiff
LATEX_OTHER_IMAGE_EXTENSIONS:INTERNAL=.ai;.dot;.svg;.bmp;.bmp2;.bmp3;.dcm;.dcx;.ico;.gif;.pict;.ppm;.tif;.tiff
LATEX_OTHER_RASTER_IMAGE_EXTENSIONS:INTERNAL=.bmp;.bmp2;.bmp3;.dcm;.dcx;.ico;.gif;.pict;.ppm;.tif;.tiff
LATEX_OTHER_VECTOR_IMAGE_EXTENSIONS:INTERNAL=.ai;.dot;.svg
LATEX_PDF_IMAGE_EXTENSIONS:INTERNAL=.pdf;.jpeg;.jpg;.png
LATEX_PDF_RASTER_IMAGE_EXTENSIONS:INTERNAL=.jpeg;.jpg;.png
LATEX_PDF_VECTOR_IMAGE_EXTENSIONS:INTERNAL=.pdf
LATEX_RASTER_IMAGE_EXTENSIONS:INTERNAL=.jpeg;.jpg;.png;.bmp;.bmp2;.bmp3;.dcm;.dcx;.ico;.gif;.pict;.ppm;.tif;.tiff
LATEX_SYNCTEX_ARGS:INTERNAL=-synctex=1
//ADVANCED property for variable: LATEX_SYNCTEX_FLAGS
LATEX_SYNCTEX_FLAGS-ADVANCED:INTERNAL=1
//Location of UseLATEX.cmake file.
LATEX_USE_LATEX_LOCATION:INTERNAL=/Users/chendagui/Documents/UseLATEX/UseLATEX.cmake
LATEX_VECTOR_IMAGE_EXTENSIONS:INTERNAL=.eps;.pdf;.ai;.dot;.svg
//ADVANCED property for variable: LUALATEX_COMPILER
LUALATEX_COMPILER-ADVANCED:INTERNAL=1
MAKEGLOSSARIES_COMPILER_ARGS:INTERNAL=
//ADVANCED property for variable: MAKEGLOSSARIES_COMPILER_FLAGS
MAKEGLOSSARIES_COMPILER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: MAKEINDEX_COMPILER
MAKEINDEX_COMPILER-ADVANCED:INTERNAL=1
MAKEINDEX_COMPILER_ARGS:INTERNAL=
//ADVANCED property for variable: MAKEINDEX_COMPILER_FLAGS
MAKEINDEX_COMPILER_FLAGS-ADVANCED:INTERNAL=1
MAKENOMENCLATURE_COMPILER_ARGS:INTERNAL=
//ADVANCED property for variable: MAKENOMENCLATURE_COMPILER_FLAGS
MAKENOMENCLATURE_COMPILER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: MV
MV-ADVANCED:INTERNAL=1
//ADVANCED property for variable: PDFLATEX_COMPILER
PDFLATEX_COMPILER-ADVANCED:INTERNAL=1
PDFLATEX_COMPILER_ARGS:INTERNAL=-interaction=batchmode;-file-line-error
//ADVANCED property for variable: PDFLATEX_COMPILER_FLAGS
PDFLATEX_COMPILER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: PDFTOPS_CONVERTER
PDFTOPS_CONVERTER-ADVANCED:INTERNAL=1
PDFTOPS_CONVERTER_ARGS:INTERNAL=
//ADVANCED property for variable: PDFTOPS_CONVERTER_FLAGS
PDFTOPS_CONVERTER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: PS2PDF_CONVERTER
PS2PDF_CONVERTER-ADVANCED:INTERNAL=1
PS2PDF_CONVERTER_ARGS:INTERNAL=-dMaxSubsetPct=100;-dCompatibilityLevel=1.3;-dSubsetFonts=true;-dEmbedAllFonts=true;-dAutoFilterColorImages=false;-dAutoFilterGrayImages=false;-dColorImageFilter=/FlateEncode;-dGrayImageFilter=/FlateEncode;-dMonoImageFilter=/FlateEncode
//ADVANCED property for variable: PS2PDF_CONVERTER_FLAGS
PS2PDF_CONVERTER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: RM
RM-ADVANCED:INTERNAL=1
//ADVANCED property for variable: TAR
TAR-ADVANCED:INTERNAL=1
//ADVANCED property for variable: XELATEX_COMPILER
XELATEX_COMPILER-ADVANCED:INTERNAL=1
//ADVANCED property for variable: XINDY_COMPILER
XINDY_COMPILER-ADVANCED:INTERNAL=1



==> CMakeFiles/CMakeRuleHashes.txt <==
# Hashes of file build rules.
a7c770c127f884c36c63ae638410374f ACM-Reference-Format.bst
47a3cfcecaad83e897eece70c910d265 CMakeFiles/_ms
47a3cfcecaad83e897eece70c910d265 CMakeFiles/ms
9f02628ef92c27af75de396a81fd805c CMakeFiles/ms_auxclean
47a3cfcecaad83e897eece70c910d265 CMakeFiles/ms_dvi
47a3cfcecaad83e897eece70c910d265 CMakeFiles/ms_pdf
47a3cfcecaad83e897eece70c910d265 CMakeFiles/ms_ps
f7a3e911f5dd9a368e0cd0536b4f6093 CMakeFiles/ms_safepdf
495cc0891148e0eb9033573e5ad58e5e chapter/appendix.tex
b3f35657b4fbcc7bf077be6b7bc4eae1 chapter/ch1_intro.tex
db5993e9ddef59eeab24261779c5058f chapter/ch2_related_work.tex
d7c91c0d4c4b59d5dd6d30d80f5e589c chapter/ch3_1_senerio.tex
7d240d9426860f728c2c193276ad68b9 chapter/ch4_1_data_ana.tex
5b384786e8ab59d0bdc1ebf0f119c923 chapter/ch5_1_MDP.tex
d78aea9460ee58929c2e25ac0039eb43 chapter/ch5_2_algorithm.tex
6afbae89003bcdfd2df33f58afed0fe0 chapter/ch6_1_exp_setting.tex
d5f046ca953d0911b4aaf353561cc797 chapter/ch6_2_main_result.tex
c8dfa6cbfeef3bc56bceceae6ccdcd10 chapter/ch6_3_insight_result.tex
9b0bb86c2c6e8796d027622809e2b8ae chapter/ch6_4_online_result.tex
fe38bd4f5347c1f1284e9110bd8eb421 chapter/ch7_conclu.tex
e22eea05d084004e97d4d94c32679e6a img/Leverage_diagram.eps
645d4e2bfc951c599ecbc82136f4f060 img/Leverage_diagram.pdf
181a22502ab20deb60670e778a52519d img/allcase.eps
1ad1037c125971abbdc4792d8a7817c9 img/allcase.pdf
081fb80b27f8e863be7c5cab8e191899 img/allcase_edit.eps
fd9979ae7784e3380395f593c7e0e341 img/allcase_edit.pdf
d39120e450129b3b2cbd5cd9a294cac8 img/case_0_0.eps
9965205072c2f14ab97e2365cbfa1f92 img/case_0_0.pdf
fd32034994fcfec5095ec2cd2df722d9 img/case_0_1.eps
fcec29cf36e2dcb9b6aad39aad36e1e5 img/case_0_1.pdf
d567001823e1be41838c173bbb231889 img/case_0_2.eps
a8cc24fb794faf71a6e1ac555f2cd307 img/case_0_2.pdf
b24005d9c2f40951ae78dbe60004cb7e img/case_0_3.eps
21937c38bf63205221d42c6541adc52f img/case_0_3.pdf
680014a02347e275c52372a5d9f1a0c7 img/case_0_4.eps
827bd01e407228c9023578808306f13d img/case_0_4.pdf
df4eb2f5bcd30e2db48623bf52630653 img/case_0_5.eps
99c74d80537bc017705cf4a20ce5a894 img/case_0_5.pdf
b4f51f98e65052fd7530ba7182da3efd img/case_0_6.eps
4d7069ca8521aa762447aea4c94a4930 img/case_0_6.pdf
d07882bdb76de0952948fbb04de2c087 img/case_0_7.eps
d78d54912f8f23f94eca675f74c7b3ef img/case_0_7.pdf
069dd6f08473c15bb9f2725125db8633 img/case_0_8.eps
b5af92ccb6ee0f30d7b4bac248198c45 img/case_0_8.pdf
cbec97ce483b59298679867b69374b68 img/case_1_0.eps
8bf2f88b59b16fa616186e71bf2b704b img/case_1_0.pdf
3b888581f34c83a2a6571a0ee1798872 img/case_1_1.eps
51cb383bf88bb05efab2de4b9d36be60 img/case_1_1.pdf
7b53b9aeb0a60772c7500807607e7fb5 img/case_1_2.eps
93d0dcf6bb2df2c1f9ed02728432c309 img/case_1_2.pdf
ebc7edef6c89b6207921a23737bde3b2 img/case_1_3.eps
777c4ce9cfe1df68b3a6133656032247 img/case_1_3.pdf
79ab6bd7244a4be741d1157c0061f4f7 img/case_1_4.eps
56b902a1e1ad8ed97bee481946a33476 img/case_1_4.pdf
fa0f0fdcc2705f85077e36f6b2534249 img/case_1_5.eps
7599c3397efe3d0da97351371df36eec img/case_1_5.pdf
7b89e589f1346b41c9e6734a9947e184 img/case_1_6.eps
2f77934e355d2923b9ab5fe42cc1335a img/case_1_6.pdf
ddcf81bca994fa7c2eaba96122f135d3 img/case_1_7.eps
562872de42152b4f9db19c3ad4263b92 img/case_1_7.pdf
395113dffafff03362e70c3f550d066a img/case_1_8.eps
f561ed6553264b278c4f1a18abaa3bb6 img/case_1_8.pdf
94daa258fb108228571636a699a84f75 img/case_2_0.eps
f3b181499b564268954c0a45979a6c48 img/case_2_0.pdf
bd7dec0fded7e9869e712a48291798dc img/case_2_1.eps
7da86957c048bf2fa36be0045fe51468 img/case_2_1.pdf
bc4a7c1b147c754859f9d3146a703b6e img/case_2_2.eps
3a386afb97fb3afcdcbf9545e6ef5a02 img/case_2_2.pdf
d72480e06d2e7afedc289a0c8d4d8145 img/case_2_3.eps
33ecfcd0644624047e82b46328e9ee20 img/case_2_3.pdf
0b6b6f350eec1aab9a5cd0d2e59e6853 img/case_2_4.eps
76f668014baa88689cd418d54d93c7bb img/case_2_4.pdf
3728f78e75827d2661a35105bb59a7d6 img/case_2_5.eps
59cc4d8e1e070f79b0d41d3d094d928c img/case_2_5.pdf
25a92fd16c68566486d94ccc74e05eeb img/case_2_6.eps
5232f2a64dcf367c8e094e045f024870 img/case_2_6.pdf
399e4ea9d732317584d8cbc0ec3c9bb8 img/case_2_7.eps
b38e44c7fe5e1cbac243645d390596f4 img/case_2_7.pdf
1590ac91e62e1774734e7dc653ebf73d img/case_2_8.eps
b84935bd96bf7e2e63fd284f6c35a4df img/case_2_8.pdf
66c3a5b82a8277810c3b8aa2c68fb67c img/case_3_0.eps
55dc8b35f6a1118180806b120310877b img/case_3_0.pdf
319e978a78dfdebcdb61babcda28530f img/case_3_1.eps
bc6af5ee015d98437330b6291f65b339 img/case_3_1.pdf
d0cbb5ca080bc0b5421da62e1efccf6f img/case_3_2.eps
b8102753af038b906e8ff7bd45daa923 img/case_3_2.pdf
f821c23eeaccca6ba9d7bc59f8c57b41 img/case_3_3.eps
9a451ffa6b3ba6c71f8cb9f9b193a62c img/case_3_3.pdf
0d9ef8c89da9c3e7d9250749e8d03f44 img/case_3_4.eps
4f780382bcbc686a06180ad100ab54bb img/case_3_4.pdf
77f04297e490c336bfdb51da3a69bc45 img/case_3_5.eps
650ad90dee238a3420bf4c8b2da815a3 img/case_3_5.pdf
884698abe2bd303469c9bcb1ff0b318f img/case_3_6.eps
be147492b83aa26a2a9e8e4e35581762 img/case_3_6.pdf
56e31ef2e1a4df5503f15d60be7d0818 img/case_3_7.eps
4daac978903cdd643e2e18587bd57f06 img/case_3_7.pdf
a836eeb1de5f048e82db6a678ce594ee img/case_3_8.eps
1da7265b406a51d77ecf83f1f5182034 img/case_3_8.pdf
675a13299a4693c880709ed75bc9833a img/case_4_0.eps
2f4b694383bb328e0b48c35de33ee5ce img/case_4_0.pdf
9ffb227128fd9d4bbcc89469e4af1698 img/case_4_1.eps
9ab66e7d3b577e2b13589d40a073d7e4 img/case_4_1.pdf
e4058273d876584a5fe837d61c698292 img/case_4_2.eps
30db021c28d2ea1a4958fa3d2b735a17 img/case_4_2.pdf
c47472a66870890bdc42a5c247ffb815 img/case_4_3.eps
f1c88f7256eda5f55a6e41b10a7b6ca9 img/case_4_3.pdf
211585ec7ddb7b7052e44800085a251f img/case_4_4.eps
24135dbd2358c73fdb697ddcb1b91b35 img/case_4_4.pdf
dc8a97aec826851ad6698e460095201e img/case_4_5.eps
b8bc0541bbd1dadba737205d9c3ab96e img/case_4_5.pdf
ad5085e74f81215ea18a237b05e2772f img/case_4_6.eps
72a08a093ceff915791c24190a972249 img/case_4_6.pdf
19b25b19fe43d3abe15c796a6ae0c22f img/case_4_7.eps
aa50004d3f7cbd19e3b3158b8703661f img/case_4_7.pdf
810136a89c68b6378bb4c41bb1e6ffee img/case_4_8.eps
fa51e466a1bc4441ca13757bf5d0276e img/case_4_8.pdf
a4feefdc435ad0ddeaf59089d863c6b1 img/cnxh_kgb.eps
cb0221ae787e064d500504fc53812a60 img/cnxh_kgb.png
b1c9563d5ab7e38668e2c02c7644f7a1 img/diagram.eps
ce0f2b765cc2e5d02c6128968c765293 img/diagram.pdf
82afe934b3bcb83dcf840457c849e241 img/diagram1.eps
58c34f4d9b55c70ee2e0d1d215526627 img/diagram1.pdf
1df403344c5104fbbffc00d41b211b3f img/diagram2.eps
83d36d98e78aa64b9e66f0e2423c012b img/diagram2.pdf
a08493d42b88d36f9b284f14ce5211c1 img/diagram3.eps
31781467ed77fe0a8939422c9fa362e0 img/diagram3.pdf
5ab2bf630ad2ac483a4569961e806f69 img/episode_rewards.eps
423ad691a5d1361ff978633eb5872e0c img/episode_rewards.png
1307fa3574feb0438bb467365ee8452f img/high_level_lever.eps
2e018980c11b5912288640e027c1610e img/high_level_lever.pdf
278eee49373fccf6485d2a7464463363 img/htlb-diagram.eps
e5ea4a89530b24d26248eb9c0ea85531 img/htlb-diagram.pdf
aedee40bdf493894ee2d2a30740a8ead img/htlb.eps
f8911d82738d686ae2cd696c2cdf694f img/htlb.pdf
2dd5316fa8ec0ef78f59b65e912ee6fe img/htlb_400.eps
23ba6dc3de82b0f233d6370cc301cdc8 img/htlb_400.pdf
1c68d5c3e6cb736ca507edc5aa9f89c0 img/htlb_ddpg.eps
2b4809010dc1ea2a22dfdde1832bf1fe img/htlb_ddpg.pdf
8a41f668b313cc1e6cb4de1c45012bad img/htlb_edit.eps
d4d5e460b65376fb02ba655c539c42a6 img/htlb_edit.pdf
9a9f6efee5aad1e15f419a643c4d5a07 img/htlb_long_400.eps
5b6cd43a436a8ca683e8379f245ffa9b img/htlb_long_400.pdf
2ec2910bfc6c647c34b80a7db436f331 img/learning_curve.eps
ea1d0ec07938b595709a8ca3f29b3ae4 img/learning_curve.pdf
77447001c719b652c67e4825dcdd98ea img/learning_curve_400.eps
666bbaf1e5f48704863a9a3bef19fda4 img/learning_curve_400.pdf
cf9c7d70c56567ac7cfebc1aadd490ce img/learning_curve_edit.eps
56b93e00db55c04aad20b5e52bb653ab img/learning_curve_edit.pdf
8057df758afb158c555cfca5fac72c0a img/learning_curve_long_400.eps
2408046520d25a128cf294f9c1e5e32a img/learning_curve_long_400.pdf
727b561d3b51d37c4aaa3f8693c6ab57 img/learning_curve_part.eps
833c388f4a0b217179efd90263eae0a1 img/learning_curve_part.pdf
aca4e866cca5438e2e2df4aad9775477 img/lever_case.eps
91f141068b00cd47b4b9f4b31925bb8e img/lever_case.pdf
e1dc6c85dbb6c9e21ad569e37cbcb5a2 img/lever_case_a.eps
a817e6ba44b4c997e62e40a1a2fee25c img/lever_case_a.pdf
5c5908459c0397c0fbbf1b0cdf92076c img/lever_principle_edit.eps
59f477c7487959027697819dc70a2b91 img/lever_principle_edit.pdf
92c65608f912ed8df7301861740a6ced img/lever_ratio.eps
dfdce95c309a7bc7f82cad088f31967b img/lever_ratio.pdf
77fce7b1bc5e4274c00479c5604a1a52 img/leverage_process.eps
300f14ea4b3cfee8ebbb9d9781108d61 img/leverage_process.pdf
4d43223a0d4cd4f9892920a92d3adfb9 img/mobile.eps
62473ced7a2273de49c8520618074ce9 img/mobile.png
e1e3960eb733d0f11d6343da90633228 img/mobile_abs.eps
a71d596dbf3332cac20023a297f11228 img/mobile_abs.png
64dfaa60802e293578359ebcd4425463 img/online-ratio1.eps
ac913ea252d41f804d1ed95fc44aa7ae img/online-ratio1.pdf
20b8880944688c9384f9b4a9dca100ec img/online-ratio2.eps
da40d6f8d5204b9ee0adf395abcc482d img/online-ratio2.pdf
831fb3336a97ad9796e2796f1b9b6e8c img/online-ratio3.eps
8c9e6e8e479024a7a97720b9b1395523 img/online-ratio3.pdf
607292c8248f4621112af76b7a0b1efa img/online-ratio4.eps
84ca3941425cfcd8fabb81f623f07c57 img/online-ratio4.pdf
0db8a03853ff3d71cbc8a1a3d859f971 img/online-system.eps
835044d2420d9af7ef9428c1e7b3cf08 img/online-system.pdf
aed89195b3cedc0ce02a29db0d79819a img/over_arch.eps
ba18efdd965b2fe4d5d66c1e8abb66bc img/over_arch.pdf
eda5ea2774ffebb06344e43996ea1936 img/p_and_r.eps
8cb15517e8b84cd45eab8267e28ff607 img/p_and_r.pdf
855e8304694c102631433ae00ba78d16 img/pi.eps
e6b997d659fba6e072d1fe1a351e27e7 img/pi.pdf
f01b873a1a149d130287e3ad470d74d1 img/pv_bucket_AB.eps
ab160b978ce447c3034dc13a9a0a69cb img/pv_bucket_AB.png
3cf22bb022ba51a3036ec2cda3ce4d2b img/pv_ctr_pos_0524.eps
84cdc80ece5973c4213b2d5a84f6627f img/pv_ctr_pos_0524.png
5536903963c52a06d9b9e6c9bcc95b66 img/stat_bucket_A.eps
74d018823dde6391ef45b127444e3357 img/stat_bucket_A.png
9c393e8c712ce5aaad1468c70bd173fa img/taobao_system.eps
e5ec685d0306ef7888ffab5dfab82b72 img/taobao_system.pdf
8678dbacc7658225d4fff9d410476fcd img/taobao_system2.eps
1afa4e490acbd5a72d21a86b4dd8cb8d img/taobao_system2.pdf
128d154b06b737e6b262a0efeac28cfc leverage_reference.bib
83da5bcc50dd7c3bdb9e2568c9d84715 ms.dvi
86665852fbe5ab21f885c1d9a5292701 ms.pdf
37b787e837df06d9e56e0dfd282e9564 ms.ps
fb3a276b0377528a29b1d1e6757abd7d ms.tex


==> CMakeFiles/TargetDirectories.txt <==
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/edit_cache.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ms_auxclean.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/_ms.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/safepdf.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ms_ps.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ms.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ms_safepdf.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ms_pdf.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/rebuild_cache.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/auxclean.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/html.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ms_dvi.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/ps.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/dvi.dir
/Users/chendagui/ResearchPaper/cikm-paper/build/CMakeFiles/pdf.dir

